BLAT: Bootstrapping Language-Audio Pre-training based on AudioSet Tag-guided Synthetic Data

Compared with ample visual-text pre-training research, few works explore audio-text pre-training, mostly due to the lack of sufficient parallel audio-text data. Most existing methods incorporate the visual modality as a pivot for audio-text pre-training, which inevitably induces data noise. In this paper, we propose to utilize audio captioning to generate text directly from audio, without the aid of the visual modality so that potential noise from modality mismatch is eliminated. Furthermore, we propose caption generation under the guidance of AudioSet tags, leading to more accurate captions. With the above two improvements, we curate high-quality, large-scale parallel audio-text data, based on which we perform audio-text pre-training. We comprehensively demonstrate the performance of the pre-trained model on a series of downstream audio-related tasks, including single-modality tasks like audio classification and tagging, as well as cross-modal tasks consisting of audio-text retrieval and audio-based text generation. Experimental results indicate that our approach achieves state-of-the-art zero-shot classification performance on most datasets, suggesting the effectiveness of our synthetic data. The audio encoder also serves as an efficient pattern recognition model by fine-tuning it on audio-related tasks. Synthetic data and pre-trained models are available online.

==> comments/Lh7M.txt <==
Thanks to the reviewer for your insightful comments.

* This paper primarily focuses on the curation of audio-text data. While we acknowledge the importance of the audio-text model architecture, our main objective is to compare our data-curation method, which utilizes a tag-based captioning model, with previous visual-based data-curation approaches. We argue that visual-based method might involve unwanted noises and our experiments suggest that the current data is of higher quality for downstream audio-text tasks.
  * Regarding the architecture, we adopt the current mainstream one since the architecture is not the focus of this paper. We think the comparison of using different datasets while adopting the same architecture is sufficient to validate the advantage of our data curation approach. Adding more architectures for comparison is beneficial but is not the key to data quality evaluation.
* It is worth noting that this work was contemporary with or earlier than several CLAP works in 2022. Therefore, audio-text data curation and CLAP pre-training were not as prevalent during the time we wrote this paper. Additionally, in comparison to existing CLAP works, our paper introduces a novel data curation approach and explores the transferability of the pre-trained model across a wider range of downstream tasks such as retrieval, generation, and classification.
* Actually, prior to proposing BLAT, we conducted a preliminary attempt to generate audio-text pairs using tags and templates, similar to your suggestion. However, the results fell significantly behind existing approaches, therefore we chose not to include them in our paper. Nevertheless, we acknowledge the value of this preliminary attempt and plan to include it in our results section to provide a more comprehensive comparison.

==> comments/aYiD.txt <==
Thanks to the reviewer for your insightful comments.

About the example of missing event tags: The "Speech" label is not helpful for this case. Although the "Speech" label is annotated correctly here, the performance of each class is calculated **independently** for audio tagging. Then the final result is calculated as the unweighted mean of all classes. Therefore, classes with inaccurate annotations will significantly affect the overall result. In the given example, the class "Speech" is annotated accurately but the class "Female speech" is missing from the annotation. These two classes are treated **independently** in AudioSet so results on AudioSet are not so reliable.

==> comments/zRtd.txt <==
Thanks to the reviewer for your insightful comments.

1. Concerning Figure 4: This example highlights the issue of missing errors (where occurrences in the audio are not annotated) in the annotation of certain classes, such as "Female speech". It is important to note that the performance of each class is calculated **independently**, resulting in unreliable performance for these classes. Furthermore, the final result, calculated as the unweighted mean across all classes, is also unreliable. This issue has been discussed in reference [20]. To address this problem, we present results on FSD50K, where annotations are more reliable. However, since AudioSet serves as a benchmark, we still include it in the table for reference.
2. Thank you for your comment. We have made the checkpoint available at https://transfer.sh/OLm5zntw6a/contrastive_pretrain_cnn14_bertm.pth. Additionally, we are actively working on making the code and curated data accessible to the public.
